Collisional excitation of PO$^+$ by $para$-H$_2$

We report the derivation of rate coefficients for the rotational (de-)excitation of PO$^+$ induced by collisions with H$_2$. The calculations were performed on a four-dimensional potential energy surface, obtained on top of highly accurate $ab$ $initio$ energy points. Preliminary tests pointed out the low influence of the coupling between $j=0$ and the higher rotational levels of H$_2$ on the cross sections values, thus allowing to neglect the rotational structure of H$_2$. On this basis, state-to-state collisional rate coefficients were derived for temperatures ranging from 5 to 200 K. Radiative transfer calculations have been used to model the recent observation of PO$^+$ in the G+0.693-0.027 molecular cloud, in order to evaluate the possible impact of non-LTE models on the determination of its physical conditions. The derived column density was found to be approximately $\sim 3.7\times10^{11}$ cm$^{-2}$, which is 60\% (a factor of $\sim 1.7$) smaller than the previously LTE-derived value. Extensive simulations show that PO$^+$ low-$j$ rotational lines exhibit maser behavior at densities between $10^4$ and $10^6$ cm$^{-3}$, thus highlighting the importance of a proper treatment of the molecular collisions to accurately model PO$^+$ emissions in the interstellar medium.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
